Phonon spectrum and correlations in a transonic flow of an atomic Bose gas

Motivated by a recent experiment of J.~Steinhauer, we reconsider the spectrum and the correlations of the phonons spontaneously emitted in stationary transonic flows. The latter are described by "waterfall" configurations which form a one-parameter family of stable flows. For parameters close to their experimental values, in spite of high gradients near the sonic horizon, the spectrum is accurately planckian in the relevant frequency domain, where the temperature differs from the relativistic prediction by less than $10 \%$. We then study the density correlations across the horizon and the non-separable character of the final state. We show that the relativistic expressions provide accurate approximations when the initial temperature is not too high. We also show that the phases of the scattering coefficients introduce a finite shift of the location of the correlations which was so far overlooked. This shift is due to the asymmetry of the flow across the horizon, and persists in the dispersion-less regime. Finally we show how the formation of the sonic horizon modifies both local and non-local density correlations.

==> charact.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'charact.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{360bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.62777778)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{charact.pdf}}%
    \put(0,0.25801973){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.01941667,0.25801973){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{charact.pdf}}%
    \put(0.22048611,0.25801973){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.23990278,0.25801973){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{charact.pdf}}%
    \put(0.67118056,0.25801973){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{charact.pdf}}%
    \put(0.89166667,0.25801973){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{charact.pdf}}%
    \put(0.38958333,0.0118728){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.409,0.0118728){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{charact.pdf}}%
    \put(0.38958333,0.10271808){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.409,0.10271808){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{charact.pdf}}%
    \put(0.38958333,0.19356335){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.409,0.19356335){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{charact.pdf}}%
    \put(0.40902778,0.37525389){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{charact.pdf}}%
    \put(0.40902778,0.46609917){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{charact.pdf}}%
    \put(0.40902778,0.55694444){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{charact.pdf}}%
    \put(0.74275284,0.16152933){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-k_{-\omega}^d$}}}%
    \put(0.78648563,0.52973158){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-k_{-\omega}^u$}}}%
    \put(0.76918937,0.07322446){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_{\omega}^d$}}}%
    \put(0.19925177,0.51055277){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_{\omega}^u$}}}%
    \put(0.86653019,0.45412335){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_{\omega}^{v,p}$}}}%
    \put(0.09908951,0.08451036){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$k_{\omega}^{v,b}$}}}%
  \end{picture}%
\endgroup%

